Systematic Adaptation of Communication-focused Machine Learning Models from Real to Virtual Environments for Human-Robot Collaboration

Virtual reality has proved to be useful in applications in several fields ranging from gaming, medicine, and training to development of interfaces that enable human-robot collaboration. It empowers designers to explore applications outside of the constraints posed by the real world environment and develop innovative solutions and experiences. Hand gestures recognition which has been a topic of much research and subsequent commercialization in the real world has been possible because of the creation of large, labelled datasets. In order to utilize the power of natural and intuitive hand gestures in the virtual domain for enabling embodied teleoperation of collaborative robots, similarly large datasets must be created so as to keep the working interface easy to learn and flexible enough to add more gestures. Depending on the application, this may be computationally or economically prohibitive. Thus, the adaptation of trained deep learning models that perform well in the real environment to the virtual may be a solution to this challenge. This paper presents a systematic framework for the real to virtual adaptation using limited size of virtual dataset along with guidelines for creating a curated dataset. Finally, while hand gestures have been considered as the communication mode, the guidelines and recommendations presented are generic. These are applicable to other modes such as body poses and facial expressions which have large datasets available in the real domain which must be adapted to the virtual one.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

